Leveraging Joint-Diagonalization in Transform-Learning NMF

Non-negative matrix factorization with transform learning (TL-NMF) is a recent idea that aims at learning data representations suited to NMF. In this work, we relate TL-NMF to the classical matrix joint-diagonalization (JD) problem. We show that, when the number of data realizations is sufficiently large, TL-NMF can be replaced by a two-step approach -- termed as JD+NMF -- that estimates the transform through JD, prior to NMF computation. In contrast, we found that when the number of data realizations is limited, not only is JD+NMF no longer equivalent to TL-NMF, but the inherent low-rank constraint of TL-NMF turns out to be an essential ingredient to learn meaningful transforms for NMF.

==> figs/GCM_complexity_S100_jdnmf.dat <==
t	Cs
0	11374.4
1	1881.24
2	1861.77
3	1848.64
4	1843.41
5	1837.8
6	1836.2
7	1835.96
8	1835.88
9	1835.83
10	1835.81
11	1835.79
12	1835.77
13	1835.76
14	1835.75
15	1835.75
16	1835.74
17	1835.73
18	1835.73
19	1835.72
20	1835.72
21	1835.72
22	1835.71
23	1835.71
24	1835.71
25	1835.71
26	1835.7
27	1835.7
28	1835.7
29	1835.7
30	1835.7
31	1835.7
32	1835.69
33	1835.69
34	1835.69
35	1835.69
35	1835.69


==> figs/GCM_complexity_S100_tlnmf.dat <==
t	Cs
0	11374.4
1	1900.86
2	1892.95
3	1886.33
4	1881.88
5	1878.43
6	1875.56
7	1873.17
8	1871.14
9	1869.32
10	1867.6
11	1865.85
12	1864.03
13	1862.14
14	1860.27
15	1858.52
16	1856.96
17	1855.59
18	1854.37
19	1853.25
20	1851.34
21	1849.48
22	1847.63
23	1845.8
24	1844.05
25	1842.43
26	1840.99
27	1840.27
28	1839.71
29	1839.23
30	1838.83
31	1838.51
32	1838.24
33	1838.03
34	1837.86
35	1837.72
36	1837.6
37	1837.41
38	1837.26
39	1837.14
40	1836.93
41	1836.75
42	1836.58
43	1836.43
44	1836.31
45	1836.22
46	1836.15
47	1836.1
48	1836.06
49	1836.03
50	1836
51	1835.98
52	1835.95
53	1835.92
54	1835.87
55	1835.86
56	1835.81
57	1835.79
58	1835.78
59	1835.77
60	1835.75
61	1835.74
62	1835.73
63	1835.72
64	1835.72
65	1835.7
66	1835.69
67	1835.68
68	1835.67
69	1835.67
70	1835.66
71	1835.66
72	1835.65
73	1835.65
74	1835.65
75	1835.65
76	1835.64
77	1835.64
78	1835.64
79	1835.64
80	1835.64
81	1835.64
82	1835.63
83	1835.63
84	1835.63
85	1835.63
86	1835.63
87	1835.63
88	1835.63
89	1835.63
90	1835.63
91	1835.63
92	1835.63
93	1835.63
94	1835.63
95	1835.63
96	1835.63
97	1835.63
98	1835.63
99	1835.63
100	1835.62
101	1835.62
102	1835.62
103	1835.62
104	1835.62
105	1835.62
106	1835.62
107	1835.62
108	1835.62
109	1835.62
110	1835.62
111	1835.62
112	1835.62
113	1835.62
114	1835.62
115	1835.62
116	1835.62
117	1835.62
118	1835.62
119	1835.62
120	1835.62
121	1835.62
122	1835.62
123	1835.62
124	1835.62
125	1835.62
126	1835.62
127	1835.62
128	1835.62
129	1835.62
130	1835.62
131	1835.62
132	1835.62
133	1835.62
134	1835.62
135	1835.62
136	1835.62
137	1835.62
138	1835.62
139	1835.62
140	1835.62
141	1835.62
142	1835.62
143	1835.62
144	1835.62
145	1835.62
146	1835.62
147	1835.62
148	1835.62
149	1835.62
150	1835.62
151	1835.62
152	1835.62
153	1835.62
154	1835.62
155	1835.62
156	1835.62
157	1835.62
158	1835.62
159	1835.62
160	1835.62
161	1835.62
162	1835.62
163	1835.62
164	1835.62
165	1835.62
166	1835.62
167	1835.62
168	1835.62
169	1835.62
170	1835.62
171	1835.62
172	1835.62
173	1835.62
174	1835.62
175	1835.62
176	1835.62
177	1835.62
178	1835.62
179	1835.62
180	1835.62
181	1835.62
182	1835.62
183	1835.62
184	1835.62
185	1835.62
186	1835.62
187	1835.62
188	1835.62
189	1835.62
190	1835.62
191	1835.62
192	1835.62
193	1835.62
194	1835.62
195	1835.62
196	1835.62
197	1835.62
198	1835.62
199	1835.62
200	1835.62
201	1835.62
202	1835.62
203	1835.62
204	1835.62
205	1835.62
206	1835.62
207	1835.62
208	1835.62
209	1835.62
210	1835.62
211	1835.62
212	1835.62
213	1835.62
214	1835.62
215	1835.62
216	1835.62
217	1835.62
218	1835.62
219	1835.62
220	1835.62
221	1835.62
222	1835.62
223	1835.62
224	1835.62
225	1835.62
226	1835.62
227	1835.62
228	1835.62
229	1835.62
230	1835.62
231	1835.62
232	1835.62
233	1835.62
234	1835.62
235	1835.62
236	1835.62
237	1835.62
238	1835.62
239	1835.62
240	1835.62
241	1835.62
242	1835.62
243	1835.62
244	1835.62
245	1835.62
246	1835.62
247	1835.62
248	1835.62
249	1835.62
250	1835.62
251	1835.62
252	1835.62
253	1835.62
254	1835.62
255	1835.62
256	1835.62
257	1835.62
258	1835.62
259	1835.62
260	1835.62
261	1835.62
262	1835.62
263	1835.62
264	1835.62
265	1835.62
266	1835.62
267	1835.62
268	1835.62
269	1835.62
270	1835.62
271	1835.62
272	1835.62
273	1835.62
274	1835.62
275	1835.62
276	1835.62
277	1835.62
278	1835.62
279	1835.62
280	1835.62
281	1835.62
282	1835.62
283	1835.62
284	1835.62
285	1835.62
286	1835.62
287	1835.62
288	1835.61
289	1835.61
290	1835.61
291	1835.61
292	1835.61
293	1835.61
294	1835.61
295	1835.61
296	1835.61
297	1835.61
298	1835.61
299	1835.61
300	1835.61
301	1835.61
302	1835.61
303	1835.61
304	1835.61
305	1835.61
306	1835.61
307	1835.61
308	1835.61
309	1835.61
310	1835.61
311	1835.61
312	1835.61
313	1835.61
314	1835.61
315	1835.61
316	1835.61
317	1835.61
318	1835.61
319	1835.61
320	1835.61
321	1835.61
322	1835.61
323	1835.61
324	1835.61
325	1835.61
326	1835.61
327	1835.61
328	1835.61
329	1835.61
330	1835.61
331	1835.61
332	1835.61
333	1835.61
334	1835.61
335	1835.61
336	1835.61
337	1835.61
338	1835.61
339	1835.61
340	1835.61
341	1835.61
342	1835.61
343	1835.61
344	1835.61
345	1835.61
346	1835.61
347	1835.61
348	1835.61
349	1835.61
350	1835.61
351	1835.61
352	1835.61
353	1835.61
354	1835.61
355	1835.61
356	1835.61
357	1835.61
358	1835.61
359	1835.61
360	1835.61
361	1835.61
362	1835.61
363	1835.61
364	1835.61
365	1835.61
366	1835.61
367	1835.61
368	1835.61
369	1835.61
370	1835.61
371	1835.61
372	1835.61
373	1835.61
374	1835.61
375	1835.61
376	1835.61
377	1835.61
378	1835.61
379	1835.61
380	1835.61
381	1835.61
382	1835.61
383	1835.61
384	1835.61
385	1835.61
386	1835.61
387	1835.61
388	1835.61
389	1835.61
390	1835.61
391	1835.61
392	1835.61
393	1835.61
394	1835.61
395	1835.61
396	1835.61
397	1835.61
398	1835.61
399	1835.61
400	1835.61
401	1835.61
402	1835.61
403	1835.61
404	1835.61
405	1835.61
406	1835.61
407	1835.61
408	1835.61
409	1835.61
410	1835.61
411	1835.61
412	1835.61
413	1835.61
414	1835.61
415	1835.61
416	1835.61
417	1835.61
418	1835.61
419	1835.61
420	1835.61
421	1835.61
422	1835.61
423	1835.61
424	1835.61
425	1835.61
426	1835.61
427	1835.61
428	1835.61
429	1835.61
430	1835.61
431	1835.61
432	1835.61
433	1835.61
434	1835.61
435	1835.61
436	1835.61
437	1835.61
438	1835.61
439	1835.61
440	1835.61
441	1835.61
442	1835.61
443	1835.61
444	1835.61
445	1835.61
446	1835.61
447	1835.61
448	1835.61
449	1835.61
450	1835.61
451	1835.61
452	1835.61
453	1835.61
454	1835.61
455	1835.61
456	1835.61
457	1835.61
458	1835.61
459	1835.61
460	1835.61
461	1835.61
462	1835.61
463	1835.61
464	1835.61
465	1835.61
466	1835.61
467	1835.61
468	1835.61
469	1835.61
470	1835.61
471	1835.61
472	1835.61
473	1835.61
474	1835.61
475	1835.61
476	1835.61
477	1835.61
478	1835.61
479	1835.61
480	1835.61
481	1835.61
482	1835.61
483	1835.61
484	1835.61
485	1835.61
486	1835.61
487	1835.61
488	1835.61
489	1835.61
490	1835.61
491	1835.61
492	1835.61
493	1835.61
494	1835.61
495	1835.61
496	1835.61
497	1835.61
498	1835.61
499	1835.61
500	1835.61
501	1835.61
502	1835.61
503	1835.61
504	1835.61
505	1835.61
506	1835.61
507	1835.61
508	1835.61
509	1835.61
510	1835.61
511	1835.61
512	1835.61
513	1835.61
514	1835.61
515	1835.61
516	1835.61
517	1835.61
518	1835.61
519	1835.61
520	1835.61
521	1835.61
522	1835.61
523	1835.61
524	1835.61
525	1835.61
526	1835.61
527	1835.61
528	1835.61
529	1835.61
530	1835.61
531	1835.61
532	1835.61
533	1835.61
534	1835.61
535	1835.61
536	1835.61
537	1835.61
538	1835.61
539	1835.61
540	1835.61
541	1835.61
542	1835.61
543	1835.61
544	1835.61
545	1835.61
546	1835.61
547	1835.61
548	1835.61
549	1835.61
550	1835.61
551	1835.61
552	1835.61
553	1835.61
554	1835.61
555	1835.61
556	1835.61
557	1835.61
558	1835.61
559	1835.61
560	1835.61
561	1835.61
562	1835.61
563	1835.61
564	1835.61
565	1835.61
566	1835.61
567	1835.61
568	1835.61
569	1835.61
570	1835.61
571	1835.61
572	1835.61
573	1835.61
574	1835.61
575	1835.61
576	1835.61
577	1835.61
578	1835.61
579	1835.61
580	1835.61
581	1835.61
582	1835.61
583	1835.61
584	1835.61
585	1835.61
586	1835.61
587	1835.61
588	1835.61
589	1835.61
590	1835.61
591	1835.61
592	1835.61
593	1835.61
594	1835.61
595	1835.61
596	1835.61
597	1835.61
598	1835.61
599	1835.61
600	1835.61
601	1835.61
602	1835.61
603	1835.61
604	1835.61
605	1835.61
606	1835.61
607	1835.61
608	1835.61
609	1835.61
610	1835.61
611	1835.61
612	1835.61
613	1835.61
614	1835.61
615	1835.61
616	1835.61
617	1835.61
618	1835.61
619	1835.61
620	1835.61
621	1835.61
622	1835.61
623	1835.61
624	1835.61
625	1835.61
626	1835.61
627	1835.61
628	1835.61
629	1835.61
630	1835.61
631	1835.61
632	1835.61
633	1835.61
634	1835.61
635	1835.61
636	1835.61
637	1835.61
638	1835.61
639	1835.61
640	1835.61
641	1835.61
642	1835.61
643	1835.61
644	1835.61
645	1835.61
646	1835.61
647	1835.61
648	1835.61
649	1835.61
650	1835.61
651	1835.61
652	1835.61
653	1835.61
654	1835.61
655	1835.61
656	1835.61
657	1835.61
658	1835.61
659	1835.61
660	1835.61
661	1835.61
662	1835.61
663	1835.61
664	1835.61
665	1835.61
666	1835.61
667	1835.61
668	1835.61
669	1835.61
670	1835.61
671	1835.61
672	1835.61
673	1835.61
674	1835.61
675	1835.61
676	1835.61
677	1835.61
678	1835.61
679	1835.61
680	1835.61
681	1835.61
682	1835.61
683	1835.61
684	1835.61
685	1835.61
686	1835.61
687	1835.61
688	1835.61
689	1835.61
690	1835.61
691	1835.61
692	1835.61
693	1835.61
694	1835.61
695	1835.61
696	1835.61
697	1835.61
698	1835.61
699	1835.61
700	1835.61
701	1835.61
702	1835.61
703	1835.61
704	1835.61
705	1835.61
706	1835.61
707	1835.61
708	1835.61
709	1835.61
710	1835.61
711	1835.61
712	1835.61
713	1835.61
714	1835.61
715	1835.61
716	1835.61
717	1835.61
718	1835.61
719	1835.61
720	1835.61
721	1835.61
722	1835.61
723	1835.61
724	1835.61
725	1835.61
726	1835.61
727	1835.61
728	1835.61
729	1835.61
730	1835.61
731	1835.61
732	1835.61
733	1835.61
734	1835.61
735	1835.61
736	1835.61
737	1835.61
738	1835.61
739	1835.61
740	1835.61
741	1835.61
742	1835.61
743	1835.61
744	1835.61
745	1835.61
746	1835.61
747	1835.61
748	1835.61
749	1835.61
750	1835.61
751	1835.61
752	1835.61
753	1835.61
754	1835.61
755	1835.61
756	1835.61
757	1835.61
758	1835.61
759	1835.61
760	1835.61
761	1835.61
762	1835.61
763	1835.61
764	1835.61
765	1835.61
766	1835.61
767	1835.61
768	1835.61
769	1835.61
770	1835.61
771	1835.61
772	1835.61
773	1835.61
774	1835.61
775	1835.61
776	1835.61
777	1835.61
778	1835.61
779	1835.61
780	1835.61
781	1835.61
782	1835.61
783	1835.61
784	1835.61
785	1835.61
786	1835.61
787	1835.61
788	1835.61
789	1835.61
790	1835.61
791	1835.61
792	1835.61
793	1835.61
794	1835.61
795	1835.61
796	1835.61
797	1835.61
798	1835.61
799	1835.61
800	1835.61
801	1835.61
802	1835.61
803	1835.61
804	1835.61
805	1835.61
806	1835.61
807	1835.61
808	1835.61
809	1835.61
810	1835.61
811	1835.61
812	1835.61
813	1835.61
814	1835.61
815	1835.61
816	1835.61
817	1835.61
818	1835.61
819	1835.61
820	1835.61
821	1835.61
822	1835.61
823	1835.61
824	1835.61
825	1835.61
826	1835.61
827	1835.61
828	1835.61
829	1835.61
830	1835.61


==> figs/Gap_IS_GCM.dat <==
x	y
1	45.5
10	6.243
100	0.05046
1000	0.0006571
5000	1.546e-05




==> figs/Gap_IS_Notes.dat <==
x	y
1	505.6
10	41.46
100	0.01326
1000	0.004451
5000	0.004459


==> figs/ISdot_GCM.dat <==
x	y
1	415.66829
10	27.870132
100	2.2830648
1000	0.27157012
5000	0.046742741




==> figs/ISdot_Notes.dat <==
x	y
1	821.1
10	70.06
100	3.677
1000	2.991
5000	2.849


==> figs/ISstar_GCM.dat <==
x	y
1	370.16781
10	21.627583
100	2.2326012
1000	0.270913
5000	0.046727276



==> figs/ISstar_Notes.dat <==
x	y
1	315.6
10	28.6
100	3.664
1000	2.986
5000	2.845


==> figs/Notes_complexity_S100_jdnmf.dat <==
t	Cs
0	-122121
1	-390996
2	-394618
3	-397515
4	-399609
5	-401202
6	-402418
7	-403282
8	-403962
9	-404384
10	-404720
11	-404925
12	-405083
13	-405201
14	-405272
15	-405341
16	-405379
17	-405416
18	-405438
19	-405453
20	-405468
21	-405475
22	-405483
23	-405486
24	-405489
25	-405493
26	-405494
27	-405496
28	-405497
29	-405498
30	-405498
31	-405499
32	-405499
33	-405499
34	-405500
35	-405500
36	-405500
37	-405500
38	-405500
39	-405500
40	-405500
41	-405500
42	-405500
43	-405500
44	-405500
45	-405500
46	-405500
47	-405500
48	-405500
49	-405500
50	-405500
51	-405500
52	-405500
53	-405500
54	-405500
55	-405500
56	-405500
57	-405500
58	-405500
59	-405500
60	-405500
61	-405500
62	-405500
63	-405500
64	-405500
65	-405500
66	-405500
67	-405500
68	-405500
69	-405500
70	-405500
71	-405500
72	-405500
73	-405500
74	-405500
75	-405500
76	-405500
77	-405500
78	-405500
79	-405500
80	-405500
81	-405500
82	-405500
83	-405500
84	-405500
85	-405500
86	-405500
87	-405500
88	-405500
89	-405500
90	-405500
91	-405500
92	-405500
93	-405500
94	-405500
95	-405500
96	-405500
97	-405500
98	-405500
99	-405500
100	-405500


==> figs/Notes_complexity_S100_tlnmf.dat <==
t	Cs
0	-122121
1	-389849
2	-394298
3	-396084
4	-398356
5	-400731
6	-402724
7	-403453
8	-404089
9	-404374
10	-404594
11	-404845
12	-404982
13	-405203
14	-405426
15	-405494
16	-405498
17	-405499
18	-405499
19	-405499
20	-405500
21	-405500
22	-405500
23	-405500
24	-405500
25	-405500
26	-405500
27	-405500
28	-405500
29	-405500
30	-405500
31	-405500
32	-405500
33	-405500
34	-405500
35	-405500
36	-405500
37	-405500
38	-405500
39	-405500
40	-405500
41	-405500
42	-405500
43	-405500
44	-405500
45	-405500
46	-405500
47	-405500
48	-405500
49	-405500
50	-405500
51	-405500
52	-405500
53	-405500
54	-405500
55	-405500
56	-405500
57	-405500
58	-405500
59	-405500
60	-405500
61	-405500
62	-405500
63	-405500
64	-405500
65	-405500
66	-405500
67	-405500
68	-405500
69	-405500
70	-405500
71	-405500
72	-405500
73	-405500
74	-405500
75	-405500
76	-405500
77	-405500
78	-405500
79	-405500
80	-405500
81	-405500
82	-405500
83	-405500
84	-405500
85	-405500
86	-405500
87	-405500
88	-405500
89	-405500
90	-405500
91	-405500
92	-405500
93	-405500
94	-405500
95	-405500
96	-405500
97	-405500
98	-405500
99	-405500
100	-405500

